On Designing Modulation for Over-the-Air Computation -- Part II: Pyramid Sampling

Over-the-air computation (OAC) harnesses the natural superposition of wireless signals to compute aggregate functions during transmission, thereby collapsing communication and computation into a single step and significantly reducing latency and resource usage. In Part I, digital OAC was formulated as a noise-aware constellation design problem by casting encoder design as a max-min optimization that aligns minimum Euclidean distances between superimposed constellation points with squared differences of their corresponding function outputs. In this paper, Part II, we address the prohibitive complexity and quantization challenges inherent in digital OAC constellation design for large-scale edge networks. More precisely, we introduce a pyramid sampling strategy that judiciously selects a subset of superimposed constellation points to reduce the encoder design complexity from $\mathcal{O}(q^K)$ to $\mathcal{O}(q^{K-p+1})$, where $p\in\{1,\dots, K\}$ denotes the sampling order, $q$ levels of modulation, and $K$ denotes the number nodes in the network. Under the assumption of symmetric aggregation, this approach enables a controlled trade-off between computational complexity and function computation accuracy. As a special case, we propose majority-based sampling ($p=K$), which confines aggregation to only $q$ consensus points, inherently avoiding destructive overlaps and permitting the use of standard digital modulations (e.g., QAM, PSK, ASK) without bespoke constellation designs. We also show via several simulations, across various aggregation functions, modulation levels, and noise levels, that moderate sampling orders attain acceptable performance with orders-of-magnitude fewer constraints than exhaustive designs.

==> Data/Quantize.dat <==
q1  MSE_input_sum  MSE_output_sum  MSE_input_prod  MSE_output_prod
4.000000000000000000e+00 3.699295539398869681e-02 2.337596780207390636e-05 1.598124859341234919e-03 1.313820143500699106e-06
8.000000000000000000e+00 6.792585486130822518e-03 9.038827825492720917e-08 2.594287546828135532e-04 5.204807202381311408e-09
1.600000000000000000e+01 1.479052417297903712e-03 3.538525575056383647e-10 5.513804170814878868e-05 2.035774871706712127e-11
3.200000000000000000e+01 3.468529602625945165e-04 1.380495466633693172e-12 1.271241595001675101e-05 7.948032114285981159e-14
6.400000000000000000e+01 8.378952288005363377e-05 5.417903726739916405e-15 3.088445161777650964e-06 3.090956523738102374e-16


==> Data/const_full.dat <==
real    imag  
-2.946736e-01 7.844511e-01
-6.394996e-01 8.540369e-01
-9.494618e-01 -3.980226e-02
-7.686161e-01 -5.119119e-01
-1.639862e-01 -9.350090e-01
5.479510e-01 -5.700722e-01
1.087037e+00 -1.170487e-01
1.181224e+00 5.353247e-01


==> Data/const_p1.dat <==
real    imag 
-9.272225e-01 4.777397e-01
-9.347807e-01 4.059665e-01
-7.112798e-01 4.049449e-02
-3.218657e-01 -4.917093e-01
1.573493e-01 -8.774722e-01
6.303223e-01 -7.156934e-01
9.887037e-01 1.256647e-01
1.118773e+00 1.035010e+00


==> Data/const_p2.dat <==
real    imag  
-8.814312e-01 4.402689e-01
-9.028748e-01 4.089246e-01
-7.125798e-01 1.055834e-01
-3.522668e-01 -4.093358e-01
1.171481e-01 -8.650209e-01
6.037645e-01 -8.070897e-01
9.895740e-01 3.995368e-02
1.138666e+00 1.086716e+00


==> Data/const_p4.dat <==
real    imag 
-8.503186e-01 3.806735e-01
-8.655889e-01 3.794382e-01
-6.981391e-01 1.716265e-01
-3.748196e-01 -2.664076e-01
6.910498e-02 -7.833053e-01
5.615016e-01 -9.189553e-01
9.844898e-01 -1.326258e-01
1.173770e+00 1.169556e+00


==> Data/errors_k5.dat <==
q sum_s1 sum_s2 sum_s3 prod_s1 prod_s2 prod_s3
2 5.109660e-01 4.319021e-02 1.461620e-01 4.502723e-02 6.182517e-03 1.557439e-02
4 1.729728e-01 1.262964e-03 6.938976e-02 1.374852e-02 2.438283e-04 9.174835e-03
6 1.029485e-01 1.711559e-04 4.536986e-02 7.531209e-03 3.295134e-05 6.428149e-03
8 7.484200e-02 4.019183e-05 3.372575e-02 5.426228e-03 7.625857e-06 4.856088e-03
10 5.695224e-02 1.280579e-05 2.660307e-02 4.579265e-03 2.575477e-06 4.295755e-03
12 4.563839e-02 5.309941e-06 2.229067e-02 3.589637e-03 1.002508e-06 3.547005e-03
14 3.968129e-02 2.439298e-06 1.857248e-02 3.138545e-03 4.815044e-07 3.096003e-03
16 3.564890e-02 1.241013e-06 1.682993e-02 2.674081e-03 2.383213e-07 2.787587e-03
18 3.007889e-02 7.121930e-07 1.465332e-02 2.380234e-03 1.353228e-07 2.502545e-03
20 2.760566e-02 4.161513e-07 1.324373e-02 2.129569e-03 8.106128e-08 2.285773e-03
22 2.536955e-02 2.590545e-07 1.251597e-02 1.779735e-03 4.879879e-08 2.006930e-03
24 2.309260e-02 1.628039e-07 1.094362e-02 1.826341e-03 3.264331e-08 1.906022e-03
26 2.008119e-02 1.108983e-07 1.021640e-02 1.581018e-03 2.191618e-08 1.741216e-03
28 1.917107e-02 7.660388e-08 9.365012e-03 1.485098e-03 1.485384e-08 1.666286e-03
30 1.803223e-02 5.369080e-08 8.983439e-03 1.354281e-03 1.037816e-08 1.537680e-03
32 1.654284e-02 3.940745e-08 8.154543e-03 1.277982e-03 7.535068e-09 1.412441e-03


==> Data/max.dat <==
SNR QAM16 PAM16 Hex16 QAM32 PAM32 Hex32 QAM64 PAM64 Hex64
0.000000e+00 3.917535e-04 1.352456e-03 5.482277e-04 2.463362e-03 9.532258e-04 3.095473e-03 1.729375e-03 8.429780e-04 8.480318e-03
5.000000e+00 3.263751e-04 5.264013e-04 3.263751e-04 1.074541e-04 4.059471e-04 8.610982e-05 1.055144e-04 2.977626e-04 3.537350e-04
1.000000e+01 3.263751e-04 3.283276e-04 3.263751e-04 8.127975e-05 1.648232e-04 8.127975e-05 2.034959e-05 1.212979e-04 2.034959e-05
1.500000e+01 3.263751e-04 3.263751e-04 3.263751e-04 8.127975e-05 8.358363e-05 8.127975e-05 2.034959e-05 5.119740e-05 2.034959e-05
2.000000e+01 3.263751e-04 3.263751e-04 3.263751e-04 8.127975e-05 8.127975e-05 8.127975e-05 2.034959e-05 2.194445e-05 2.034959e-05


==> Data/mse_comparison.dat <==
snr MSE_sum_s1 MSE_sum_s2 MSE_prod_s1 MSE_prod_s2 MSE_max_s1 MSE_max_s2
0.000000000000000000e+00 3.324553127873349223e-01 2.486497424054405214e-01 1.613074135485965954e-02 2.641545043195784800e-02 6.803553017908698340e-03 5.091574402343153338e-03
2.000000000000000000e+00 2.727306787300077251e-01 1.767654241951713279e-01 1.609292802805766670e-02 2.299606515762014566e-02 5.557013247355578264e-03 3.585191714695606241e-03
4.000000000000000000e+00 2.570593367311585498e-01 1.263643222004540989e-01 1.609123320085906195e-02 1.873895531197143291e-02 5.237242372487966278e-03 2.581472443027443744e-03
6.000000000000000000e+00 2.550288991435717412e-01 9.141843399809690407e-02 1.609118429744279058e-02 1.571814588040217758e-02 5.202412256823029865e-03 1.880583094551420854e-03
8.000000000000000000e+00 2.549321662659547738e-01 6.493428725738224772e-02 1.609112918417123644e-02 1.291002722123855452e-02 5.200679950481157908e-03 1.330062113200536312e-03
1.000000000000000000e+01 2.549321662659547738e-01 4.433978190105478806e-02 1.609107271319715551e-02 1.012745333086784334e-02 5.200679950481157908e-03 9.133000391583278666e-04
1.200000000000000000e+01 2.549321662659547738e-01 2.921606645696220306e-02 1.609101970638947623e-02 7.411974217447452398e-03 5.200679950481157908e-03 5.986645319965550440e-04
1.400000000000000000e+01 2.549321662659547738e-01 1.864830718880795477e-02 1.609098270133338046e-02 5.270019180174410033e-03 5.200679950481157908e-03 3.840972689287437680e-04
1.600000000000000000e+01 2.549321662659547738e-01 1.190095537066990575e-02 1.609096064493097458e-02 3.594297130750484428e-03 5.200679950481157908e-03 2.404909711018489687e-04
1.800000000000000000e+01 2.549321662659547738e-01 7.437610574704050723e-03 1.609095295878237158e-02 2.165287936171919614e-03 5.200679950481157908e-03 1.535488833615807026e-04
2.000000000000000000e+01 2.549321662659547738e-01 4.768712282891772979e-03 1.609095169574080442e-02 1.299794064456886609e-03 5.200679950481157908e-03 9.802379731274443893e-05


==> Data/prod.dat <==
SNR QAM16 PAM16 Hex16 QAM32 PAM32 Hex32 QAM64 PAM64 Hex64
0.000000e+00 4.882872e-03 5.862894e-03 4.882130e-03 2.401427e-03 5.050623e-03 2.122447e-03 1.897418e-03 5.449991e-03 2.096960e-03
5.000000e+00 4.871335e-03 5.061434e-03 4.871335e-03 1.783970e-03 3.356130e-03 1.775124e-03 5.856619e-04 3.050887e-03 5.579356e-04
1.000000e+01 4.871335e-03 4.872941e-03 4.871335e-03 1.775121e-03 2.203279e-03 1.775121e-03 5.035476e-04 1.618413e-03 5.035476e-04
1.500000e+01 4.871335e-03 4.871335e-03 4.871335e-03 1.775121e-03 1.784288e-03 1.775121e-03 5.035476e-04 8.606647e-04 5.035476e-04
2.000000e+01 4.871335e-03 4.871335e-03 4.871335e-03 1.775121e-03 1.775121e-03 1.775121e-03 5.035476e-04 5.203292e-04 5.035476e-04


==> Data/prodconstellations.dat <==
method real imag
p=1 -2.946736e-01 7.844511e-01
p=1 -6.394996e-01 8.540369e-01
p=1 -9.494618e-01 -3.980226e-02
p=1 -7.686161e-01 -5.119119e-01
p=1 -1.639862e-01 -9.350090e-01
p=1 5.479510e-01 -5.700722e-01
p=1 1.087037e+00 -1.170487e-01
p=1 1.181224e+00 5.353247e-01
p=2 -9.272225e-01 4.777397e-01
p=2 -9.347807e-01 4.059665e-01
p=2 -7.112798e-01 4.049449e-02
p=2 -3.218657e-01 -4.917093e-01
p=2 1.573493e-01 -8.774722e-01
p=2 6.303223e-01 -7.156934e-01
p=2 9.887037e-01 1.256647e-01
p=2 1.118773e+00 1.035010e+00
p=4 -8.814312e-01 4.402689e-01
p=4-9.028748e-01 4.089246e-01
p=4 -7.125798e-01 1.055834e-01
p=4 -3.522668e-01 -4.093358e-01
p=4 1.171481e-01 -8.650209e-01
p=4 6.037645e-01 -8.070897e-01
p=4 9.895740e-01 3.995368e-02
p=4 1.138666e+00 1.086716e+00
p=8 -8.503186e-01 3.806735e-01
p=8 -8.655889e-01 3.794382e-01
p=8 -6.981391e-01 1.716265e-01
p=8 -3.748196e-01 -2.664076e-01
p=8 6.910498e-02 -7.833053e-01
p=8 5.615016e-01 -9.189553e-01
p=8 9.844898e-01 -1.326258e-01
p=8 1.1 73770e+00 1.169556e+00




==> Data/sum.dat <==
SNR QAM16 PAM16 Hex16 QAM32 PAM32 Hex32 QAM64 PAM64 Hex64
0.000000e+00 9.793837e-01 3.381140e+00 1.370569e+00 6.158405e+00 2.383065e+00 7.738682e+00 4.323436e+00 2.107445e+00 2.120080e+01
5.000000e+00 8.159376e-01 1.316003e+00 8.159376e-01 2.686352e-01 1.014868e+00 2.152745e-01 2.637860e-01 7.444065e-01 8.843374e-01
1.000000e+01 8.159376e-01 8.208190e-01 8.159376e-01 2.031994e-01 4.120579e-01 2.031994e-01 5.087398e-02 3.032447e-01 5.087398e-02
1.500000e+01 8.159376e-01 8.159376e-01 8.159376e-01 2.031994e-01 2.089591e-01 2.031994e-01 5.087398e-02 1.279935e-01 5.087398e-02
2.000000e+01 8.159376e-01 8.159376e-01 8.159376e-01 2.031994e-01 2.031994e-01 2.031994e-01 5.087398e-02 5.486113e-02 5.087398e-02


==> Data/sum_const_full.dat <==
real    imag 
-1.527143e+00 2.892561e-02
-1.090813e+00 -3.004258e-02
-6.544881e-01 -1.557043e-02
-2.181625e-01 -5.555683e-03
2.181625e-01 5.555683e-03
6.544881e-01 1.557043e-02
1.090813e+00 3.004258e-02
1.527143e+00 -2.892561e-02


==> Data/sum_const_p1.dat <==
real    imag 
-1.527146e+00 -2.904073e-02
-1.090795e+00 2.910779e-02
-6.544764e-01 1.911851e-02
-2.181619e-01 3.951090e-04
2.181619e-01 -3.951090e-04
6.544764e-01 -1.911851e-02
1.090795e+00 -2.910779e-02
1.527146e+00 2.904073e-02


==> Data/sum_const_p2.dat <==
real    imag 
-1.527430e+00 2.098626e-03
-1.091021e+00 1.739528e-02
-6.546128e-01 -1.116232e-02
-2.182043e-01 -8.331590e-03
2.182043e-01 -8.331590e-03
6.546128e-01 -1.116232e-02
1.091021e+00 1.739528e-02
1.527430e+00 2.098626e-03


==> Data/sum_const_p4.dat <==
real    imag 
-1.527501e+00 7.210871e-03
-1.091072e+00 -7.542491e-03
-6.546434e-01 -3.846331e-03
-2.182145e-01 -1.224653e-03
2.182145e-01 1.224653e-03
6.546434e-01 3.846331e-03
1.091072e+00 7.542491e-03
1.527501e+00 -7.210871e-03


==> Data/sumconstellations.dat <==
method real imag
p=1 -0.9407160389581147 -0.027147042367463892
p=1 -0.9538932964651705 0.2706075188740579
p=1 -0.837762871794214 0.5039479797039594
p=1 -0.7618263922402154 0.37302793938086504
p=1 -0.7476239107007978 0.38310640610425256
p=1 -0.7547505887431455 0.47876174871043736
p=1 -0.7632632417185043 0.5997884294393069
p=1 -0.7777624806827564 0.6741720493990065
p=1 -0.750730777134387 0.48440135234373016
p=1 -0.7191891394747139 0.12634847627886608
p=1 -0.6858213155488105 -0.22809359063304221
p=1 -0.6687986175459671 -0.4757493204758279
p=1 -0.6443478925492072 -0.7030477282710113
p=1 -0.6160708351056288 -0.955011967967898
p=1 -0.5721078598087983 -1.2800897856480515
p=1 -0.555544866348906 -1.3951557863819373
p=2 -0.02585729411859461 -0.07659816399620419
p=2 -0.35705868908340144 -0.01977864983868542
p=2 -0.49797976932484417 -0.15810262725664165
p=2 -0.5130673007108502 -0.1708200256719783
p=2 -0.5911083474078287 -0.17177934198539474
p=2 -0.6550864830967185 -0.15493790918066513
p=2 -0.7225600503082 -0.11851268763074407
p=2 -0.6437106537492888 -0.014983751429271238
p=2 -0.4251244677951834 0.13635662047009145
p=2 -0.13334750389734065 0.2617271643127982
p=2 0.0818179199238468 0.36560002547048653
p=2 0.4197341187781691 0.6723546848605746
p=2 1.5195804868447027 1.782866952936632
p=2 1.8106854485069397 -1.6823711941647477
p=2 0.42270124298945255 -0.8148536433679979
p=2 -0.09395754522642025 0.12251581751703611
p=4 -0.4559657105363823 -0.2605554168073631
p=4 -0.45675043433074386 -0.26029028075109456
p=4 -0.4503195621522742 -0.24872798467386606
p=4 -0.45616879444320557 -0.2437612032871515
p=4 -0.4625202189234984 -0.22847212319033575
p=4 -0.45549390116044686 -0.14863545105554718
p=4 -0.3858699283844812 0.010327289898574734
p=4 -0.24883985059754798 0.1781087815447276
p=4 -0.03676602285247891 0.23254897316489828
p=4 0.19303930223793422 0.3694990274205647
p=4 0.987042499335602 2.2067279154636372
p=4 2.498696568932057 -1.118874037631424
p=4 -0.02779974124712534 -0.5277392370873467
p=4 -0.5633357381571241 0.0810716336243814
p=4 -0.0005983515561537667 0.07112394996603624
p=4 0.0045805076803636015 -0.02372899897271785


==> Data/tred_off.dat <==
delta beta4 beta32 beta64 beta128
0.01 1.0 1.0 1.0 1.0
0.02 0.9975536995370605 0.9960965438319737 0.9953907074257312 0.9946350404158949
0.03 0.995083054178145 0.9921585749935146 0.9907446553218486 0.9892332011108647
0.04 0.9925875744684731 0.9881854738766697 0.9860612405601356 0.9837939424557015
0.05 0.9900667560414707 0.9841766039299557 0.9813398447455824 0.978316712264673
0.06 0.9875200790067669 0.9801313110309556 0.9765798336867452 0.9728009453849822
0.07 0.9849470073064672 0.9760489228294195 0.9717805568425154 0.967246063268669
0.08 0.9823469880377065 0.97192874805918 0.96694134674401 0.961651473526009
0.09 0.9797194507393405 0.9677700758170772 0.9620615183902018 0.9560165694594145
0.1 0.9770638066404755 0.963572174806962 0.9571403686158227 0.9503407295767757
0.11 0.9743794478683535 0.9593342925467211 0.9521771754299715 0.9446233170831069
0.12 0.971665746612934 0.9550556545361083 0.9471711973237531 0.9388636793492894
0.13 0.968922054245291 0.9507354633830281 0.9421216725451622 0.9330611473566249
0.14 0.9661477003867355 0.9463728978857318 0.9370278183392987 0.927215035115816
0.15 0.9633419919253142 0.9419671120682156 0.9318888301518724 0.9213246390589082
0.16 0.9605042119760766 0.937517234165906 0.926703880793805 0.9153892374026135
0.17 0.9576336187812067 0.9330223655585007 0.921472119564587 0.9094080894813339
0.18 0.954729444545797 0.9284815796466064 0.9161926713318719 0.9033804350480775
0.19 0.9517908942046908 0.9238939206685537 0.910864635564611 0.8973054935413315
0.2 0.948817144115436 0.9192584024534953 0.9054870853168285 0.891182463315817
0.21 0.9458073406719736 0.9145740071065942 0.9000590661589251 0.8850105208348947
0.22 0.9427605988332207 0.9098396836217781 0.8945795950531533 0.8787888198222241
0.23 0.939676000560199 0.9050543464171782 0.8890476591696646 0.8725164903701006
0.24 0.9365525931548014 0.9002168737879821 0.8834622146392318 0.8661926380016928
0.25 0.9333893874926742 0.8953261062709984 0.8778221852384617 0.8598163426841903
0.26 0.9301853561420066 0.8903808449147667 0.8721264610029646 0.8533866577896368
0.27 0.9269394313592754 0.8853798494485308 0.8663738967635941 0.8469026089999653
0.28 0.923650502952155 0.880321836342833 0.8605633106004621 0.840363193152469
0.29 0.9203174159988873 0.8752054767538665 0.8546934822090038 0.8337673770216435
0.3 0.9169389684123794 0.8700293943430452 0.8487631511718817 0.8271140960329819
0.31 0.9135139083361719 0.8647921629625042 0.8427710151299953 0.8204022529039506
0.32 0.910040931358148 0.8594923041964144 0.836715727845275 0.8136307162069537
0.33 0.9065186775264658 0.8541282847470923 0.8305958971473101 0.8067983188486525
0.34 0.9029457281506106 0.8486985136538748 0.8244100827551482 0.7999038564595097
0.35 0.899320602368735 0.8432013393316174 0.8181567939648263 0.7929460856868801
0.36 0.8956417534604845 0.8376350464144466 0.8118344871923366 0.7859237223843718
0.37 0.8919075648823186 0.8319978523890212 0.8054415633607729 0.7788354396895285
0.38 0.8881163459998808 0.8262879040000434 0.7989763651193489 0.7716798659811456
0.39 0.8842663274891971 0.8205032734090666 0.792437173880804 0.7644555827067127
0.4 0.8803556563753777 0.8146419540857595 0.7858222066624063 0.7571611220695582
0.41 0.8763823906739725 0.8087018564086808 0.7791296127143057 0.749794964564255
0.42 0.872344493596167 0.8026808029502661 0.7723574699173671 0.742355536347709
0.43 0.868239827274502 0.7965765234180853 0.765503780930794 0.7348412064320873
0.44 0.8640661459607004 0.7903866492214686 0.7585664690678184 0.727250283684313
0.45 0.8598210886413755 0.7841087076292751 0.7515433738754492 0.7195810136152668
0.46 0.8555021710107897 0.7777401154808169 0.744432246391702 0.711831574940039
0.47 0.8511067767322783 0.7712781724077284 0.73723074405084 0.7040000758885567
0.48 0.84663214791131 0.7647200535197746 0.7299364252038913 0.696084550243636
0.49 0.8420753746932508 0.7580628015021704 0.7225467432180076 0.6880829530809293
0.5 0.8374333838874929 0.75130331806582 0.7150590401140475 0.6799931561823195
0.51 0.8327029265064756 0.7444383546848634 0.7074705396970007 0.6718129430909977
0.52 0.8278805640929436 0.7374645025479245 0.6997783401284495 0.6635400037726817
0.53 0.822962653691187 0.7303781816402833 0.691979405884075 0.6551719288431213
0.54 0.8179453312975677 0.7231756288637119 0.6840705590321257 0.6467062033171068
0.55 0.8128244936018044 0.715852885088633 0.6760484697606336 0.6381401998285314
0.56 0.8075957778026397 0.7084057810193558 0.6679096460718035 0.6294711712645478
0.57 0.8022545392488541 0.7008299217370519 0.6596504225511944 0.6206962427493415
0.58 0.7967958266181768 0.6931206697664932 0.6512669481068085 0.6118124029043488
0.59 0.7912143543012963 0.6852731264908808 0.642755172558675 0.6028164943016406
0.6 0.7855044716044653 0.6772821117137917 0.6341108319426013 0.5937052030154413
0.61 0.7796601283203405 0.6691421411376459 0.6253294323719822 0.5844750471629913
0.62 0.7736748361404814 0.6608474014932942 0.6164062322783534 0.5751223643098498
0.63 0.7675416252916216 0.6523917230142937 0.6073362228240583 0.5656432975957381
0.64 0.7612529956679321 0.6437685489008634 0.5981141062480979 0.556033780414596
0.65 0.7548008615986845 0.6349709013607868 0.5887342718679 0.5462895194558913
0.66 0.7481764892294456 0.6259913437456293 0.5791907694140517 0.536405975882486
0.67 0.7413704252981542 0.6168219382180328 0.5694772793203207 0.5263783443823655
0.68 0.7343724158460911 0.607454198286356 0.5595870795254578 0.516201529785829
0.69 0.7271713131061583 0.5978790354224713 0.5495130082636717 0.5058701208844606
0.7 0.719754968441845 0.5880866988319574 0.5392474222238935 0.4953783610210326
0.71 0.7121101087498597 0.5780667072665472 0.5287821493396525 0.4847201149373643
0.72 0.7042221931613706 0.5678077715478916 0.5181084353259029 0.4738888312661883
0.73 0.6960752461461637 0.5572977061981947 0.5072168828991062 0.46287749992811733
0.74 0.6876516621939132 0.5465233282322205 0.49609738239256435 0.4516786035391369
0.75 0.6789319760536199 0.5354703407368613 0.48473903219753894 0.4402840617387251
0.76 0.6698945909693504 0.524123198322458 0.473130047104788 0.42868516710173316
0.77 0.6605154553377592 0.512464950838618 0.4612576521674527 0.416872510982343
0.78 0.6507676755631228 0.5004770608574466 0.44910795912273177 0.4048358972335566
0.79 0.6406210493622013 0.4881391892711858 0.43666582165227713 0.3925642412200924
0.8 0.6300414990357608 0.47542894183439116 0.4239146647677597 0.3800454508532761
0.81 0.6189903777851443 0.4623215674683355 0.41083628229067015 0.36726628546253004
0.82 0.6074236132884046 0.4487895964434428 0.3974105946275368 0.35421218709155833
0.83 0.5952906403805904 0.4348024028806905 0.383615356638229 0.34086707713987346
0.84 0.5825330571624915 0.42032567094327555 0.36942580208049813 0.32721310897088723
0.85 0.569082913641181 0.4053207369861732 0.35481420647108214 0.313230363886901
0.86 0.554860505045576 0.38974376980468256 0.3397493435870742 0.29889647328121216
0.87 0.539771486717154 0.3735447364089483 0.32419580121951647 0.28418614310971124
0.88 0.5237030430729183 0.3566660789107932 0.3081131075271234 0.26907054692918003
0.89 0.506518710973442 0.3390409949041963 0.2914545976557816 0.2535165387083222
0.9 0.4880512450585122 0.32059116184993647 0.2741659164236343 0.23748561312463198
0.91 0.4680925591004805 0.3012236623955378 0.2561829983098988 0.220932503210593
0.92 0.4463791684028193 0.28082672798968855 0.23742927487950446 0.2038032420122779
0.93 0.422570463934104 0.25926367514463244 0.21781170116387008 0.1860324048943636
0.94 0.396215082430685 0.23636396418806288 0.19721490239637338 0.16753904786822876
0.95 0.3666964952651387 0.21190944740760392 0.17549217930321012 0.14822046662998656
0.96 0.3331400110217868 0.18561207107773162 0.15245093383169236 0.1279420849845819
0.97 0.29424228822464943 0.15707516609573657 0.1278273820098396 0.10651991168404971
0.98 0.24792822076319868 0.12571977666016654 0.10123844720045644 0.0836871672502988
0.99 0.19056303205113145 0.09062475279021764 0.07207737103097381 0.05902186774324159
1.0 0.11473037742413443 0.05009995782705118 0.039235147431268755 0.03175358220190055

